Perturbed Iterate SGD for Lipschitz Continuous Loss Functions with Numerical Error and Adaptive Step Sizes

Motivated by neural network training in finite-precision arithmetic environments, this work studies the convergence of perturbed iterate SGD using adaptive step sizes in an environment with numerical error. Considering a general stochastic Lipschitz continuous loss function, an asymptotic convergence result to a Clarke stationary point is proven as well as the non-asymptotic convergence to an approximate stationary point in expectation. It is assumed that only an approximation of the loss function's stochastic gradient can be computed, in addition to error in computing the SGD step itself.

==> FI-20-15.dat <==
x y
1 8.52E-01
2 4.88E-01
3 2.83E-01
4 5.20E-01
5 8.96E-01
6 8.39E-01
7 1.54E-01
8 2.52E-01
9 7.36E-01
10 9.27E-01
11 2.23E-01
12 4.73E-01
13 4.86E-01
14 3.84E-01
15 2.62E-01
16 -1.40E-03
17 7.60E-01
18 1.23E-01
19 3.83E-01
20 7.73E-01
21 4.58E-01
22 3.17E-01
23 4.13E-01
24 4.45E-01
25 4.49E-01
26 5.26E-01
27 5.46E-01
28 1.28E-01
29 4.99E-01
30 3.95E-01
31 -5.61E-02
32 1.45E-01
33 8.21E-01
34 6.92E-01
35 4.08E-01
36 3.83E-01
37 6.35E-01
38 7.38E-01
39 4.16E-01
40 3.77E-01
41 5.86E-01
42 5.54E-01
43 1.93E-01
44 4.64E-01
45 1.55E-01
46 1.61E-01
47 7.13E-01
48 3.81E-01
49 4.15E-01
50 9.54E-01
51 7.89E-01
52 2.00E-01
53 1.96E-01
54 1.69E-01
55 2.64E-01
56 5.69E-01
57 4.63E-01
58 6.93E-01
59 9.49E-01
60 6.00E-01
61 5.61E-01
62 3.22E-01
63 1.09E-01
64 1.90E-01
65 5.67E-01
66 3.19E-02
67 4.50E-01
68 -1.38E-01
69 6.46E-01
70 5.87E-01
71 6.67E-01
72 1.80E-01
73 6.02E-01
74 5.40E-01
75 4.00E-01
76 6.45E-01
77 6.38E-01
78 3.33E-01
79 6.93E-01
80 7.30E-01
81 6.08E-01
82 8.39E-02
83 3.50E-01
84 2.10E-01
85 3.70E-01
86 6.20E-01
87 3.99E-01
88 3.76E-01
89 1.19E-01
90 1.49E-01
91 1.16E-01
92 3.92E-01
93 7.81E-01
94 4.98E-01
95 2.39E-01
96 3.00E-01
97 6.97E-01
98 7.51E-01
99 3.51E-01
100 1.04E+00


==> FI-CF10-sto-FF-max.dat <==
 x y-test
 0 0.1401
 1 0.4912
 2 0.5855
 3 0.6556
 4 0.6926
 5 0.7228
 6 0.7459
 7 0.7606
 8 0.779
 9 0.7817
 10 0.7879
 11 0.7916
 12 0.8004
 13 0.8052
 14 0.8132
 15 0.8148
 16 0.8166
 17 0.8238
 18 0.8261
 19 0.8254
 20 0.831
 21 0.8357
 22 0.8326
 23 0.836
 24 0.8428
 25 0.838
 26 0.8422
 27 0.8418
 28 0.8397
 29 0.8403
 30 0.8485
 31 0.8476
 32 0.8495
 33 0.8528
 34 0.8503
 35 0.8519
 36 0.8536
 37 0.8526
 38 0.8527
 39 0.8519
 40 0.8556
 41 0.8586
 42 0.854
 43 0.8591
 44 0.8564
 45 0.8586
 46 0.8581
 47 0.8608
 48 0.863
 49 0.8621
 50 0.8585
 51 0.8618
 52 0.8623
 53 0.8574
 54 0.8572
 55 0.8632
 56 0.8591
 57 0.8613
 58 0.8653
 59 0.8612
 60 0.8651
 61 0.8578
 62 0.8613
 63 0.8569
 64 0.8652
 65 0.8653
 66 0.8617
 67 0.8613
 68 0.8664
 69 0.8636
 70 0.8644
 71 0.8642
 72 0.8622
 73 0.8646
 74 0.864
 75 0.8661
 76 0.8643
 77 0.8589
 78 0.8644
 79 0.8691
 80 0.8689
 81 0.8658
 82 0.8648
 83 0.8675
 84 0.8679
 85 0.8635
 86 0.8647
 87 0.8631
 88 0.8666
 89 0.8644
 90 0.8629
 91 0.8707
 92 0.8655
 93 0.8691
 94 0.8668
 95 0.8623
 96 0.8673
 97 0.8672
 98 0.8677
 99 0.8671
 100 0.8649
 101 0.8744
 102 0.8741
 103 0.8744
 104 0.8746
 105 0.8751
 106 0.874
 107 0.8762
 108 0.875
 109 0.8744
 110 0.8745
 111 0.8766
 112 0.8768
 113 0.8755
 114 0.8762
 115 0.8751
 116 0.8745
 117 0.8747
 118 0.8756
 119 0.8762
 120 0.8762
 121 0.8753
 122 0.8756
 123 0.876
 124 0.8742
 125 0.8749
 126 0.8766
 127 0.8749
 128 0.8756
 129 0.8746
 130 0.8759
 131 0.8769
 132 0.8741
 133 0.8752
 134 0.8761
 135 0.8741
 136 0.8757
 137 0.8757
 138 0.876
 139 0.8761
 140 0.8764
 141 0.8752
 142 0.8735
 143 0.8734
 144 0.874
 145 0.8758
 146 0.8729
 147 0.8752
 148 0.8741
 149 0.8754
 150 0.8745
 151 0.8751
 152 0.8746
 153 0.8748
 154 0.8737
 155 0.874
 156 0.8727
 157 0.8732
 158 0.8733
 159 0.8728
 160 0.8726
 161 0.8733
 162 0.8728
 163 0.872
 164 0.873
 165 0.873
 166 0.8707
 167 0.872
 168 0.8714
 169 0.8724
 170 0.8725
 171 0.8717
 172 0.8698
 173 0.8742
 174 0.8719
 175 0.8719
 176 0.8721
 177 0.873
 178 0.875
 179 0.8737
 180 0.8726
 181 0.8739
 182 0.8725
 183 0.874
 184 0.8732
 185 0.8734
 186 0.8759
 187 0.8735
 188 0.8734
 189 0.8745
 190 0.8739
 191 0.8737
 192 0.8726
 193 0.8726
 194 0.871
 195 0.873
 196 0.8723
 197 0.8705
 198 0.871
 199 0.8707
 200 0.8698


==> FI-CF10-sto-FF-min.dat <==
 x y-test
 0 0.0996
 1 0.3888
 2 0.5276
 3 0.6228
 4 0.6536
 5 0.7006
 6 0.7185
 7 0.7221
 8 0.7419
 9 0.7446
 10 0.7663
 11 0.7583
 12 0.7771
 13 0.7764
 14 0.7783
 15 0.7808
 16 0.7868
 17 0.7961
 18 0.7929
 19 0.8049
 20 0.8033
 21 0.8115
 22 0.7987
 23 0.8146
 24 0.8084
 25 0.8139
 26 0.8123
 27 0.8188
 28 0.8181
 29 0.8087
 30 0.8185
 31 0.8243
 32 0.8244
 33 0.8187
 34 0.8334
 35 0.8238
 36 0.8245
 37 0.8188
 38 0.8202
 39 0.8222
 40 0.827
 41 0.8141
 42 0.8289
 43 0.8174
 44 0.8317
 45 0.8288
 46 0.8342
 47 0.8267
 48 0.8292
 49 0.8372
 50 0.8283
 51 0.8315
 52 0.8293
 53 0.8361
 54 0.8319
 55 0.8327
 56 0.8344
 57 0.8261
 58 0.8331
 59 0.834
 60 0.8382
 61 0.8317
 62 0.8405
 63 0.8317
 64 0.8322
 65 0.8313
 66 0.8263
 67 0.8293
 68 0.8281
 69 0.8336
 70 0.8359
 71 0.832
 72 0.83
 73 0.8279
 74 0.8271
 75 0.8308
 76 0.8395
 77 0.8388
 78 0.8333
 79 0.8319
 80 0.8365
 81 0.844
 82 0.8415
 83 0.8413
 84 0.8365
 85 0.8365
 86 0.8355
 87 0.831
 88 0.8333
 89 0.8282
 90 0.8353
 91 0.8366
 92 0.8291
 93 0.8379
 94 0.8403
 95 0.8325
 96 0.8384
 97 0.8438
 98 0.8435
 99 0.8423
 100 0.8419
 101 0.8465
 102 0.8464
 103 0.8497
 104 0.8466
 105 0.8451
 106 0.8462
 107 0.8471
 108 0.8468
 109 0.845
 110 0.8472
 111 0.8481
 112 0.8493
 113 0.8487
 114 0.8478
 115 0.8459
 116 0.8459
 117 0.8465
 118 0.8468
 119 0.846
 120 0.8465
 121 0.8476
 122 0.8461
 123 0.844
 124 0.8451
 125 0.8473
 126 0.8468
 127 0.8455
 128 0.8468
 129 0.8465
 130 0.843
 131 0.844
 132 0.8476
 133 0.8461
 134 0.8472
 135 0.8458
 136 0.8469
 137 0.8473
 138 0.8487
 139 0.8462
 140 0.8495
 141 0.8466
 142 0.8477
 143 0.8458
 144 0.8457
 145 0.8473
 146 0.8461
 147 0.8455
 148 0.8456
 149 0.8453
 150 0.8461
 151 0.8465
 152 0.8468
 153 0.8444
 154 0.845
 155 0.845
 156 0.8488
 157 0.8486
 158 0.8491
 159 0.8494
 160 0.8455
 161 0.8467
 162 0.8463
 163 0.8468
 164 0.8474
 165 0.8463
 166 0.8451
 167 0.8465
 168 0.8461
 169 0.8451
 170 0.8459
 171 0.8459
 172 0.8448
 173 0.8451
 174 0.845
 175 0.8451
 176 0.8463
 177 0.8457
 178 0.8463
 179 0.8488
 180 0.8452
 181 0.8433
 182 0.846
 183 0.8449
 184 0.8469
 185 0.8458
 186 0.8459
 187 0.8462
 188 0.845
 189 0.8473
 190 0.844
 191 0.844
 192 0.8445
 193 0.8441
 194 0.843
 195 0.846
 196 0.8457
 197 0.8481
 198 0.8456
 199 0.8473
 200 0.8449


==> FI-CF10-sto-FF.dat <==
 x y-test
 0 0.10882
 1 0.44786
 2 0.56953
 3 0.63777
 4 0.67538
 5 0.71327
 6 0.7348
 7 0.74299
 8 0.75791
 9 0.76492
 10 0.77792
 11 0.77903
 12 0.79197
 13 0.7976
 14 0.80035
 15 0.80166
 16 0.80621
 17 0.81145
 18 0.81373
 19 0.81641
 20 0.81814
 21 0.82588
 22 0.82445
 23 0.82759
 24 0.82798
 25 0.82787
 26 0.83245
 27 0.83113
 28 0.83168
 29 0.83297
 30 0.83462
 31 0.83942
 32 0.84059
 33 0.83956
 34 0.84112
 35 0.84233
 36 0.84001
 37 0.84289
 38 0.84121
 39 0.84269
 40 0.84561
 41 0.84531
 42 0.84422
 43 0.84537
 44 0.84454
 45 0.84709
 46 0.84941
 47 0.85039
 48 0.85059
 49 0.85105
 50 0.84889
 51 0.85001
 52 0.85151
 53 0.84981
 54 0.84743
 55 0.85073
 56 0.85147
 57 0.85054
 58 0.85145
 59 0.85295
 60 0.85426
 61 0.85087
 62 0.85177
 63 0.85113
 64 0.85209
 65 0.85313
 66 0.85202
 67 0.85321
 68 0.85225
 69 0.85346
 70 0.85562
 71 0.85386
 72 0.85451
 73 0.85361
 74 0.85479
 75 0.853
 76 0.85326
 77 0.85202
 78 0.85473
 79 0.85533
 80 0.85536
 81 0.85703
 82 0.85635
 83 0.85402
 84 0.85533
 85 0.85465
 86 0.85456
 87 0.85356
 88 0.85631
 89 0.85369
 90 0.85336
 91 0.85551
 92 0.85277
 93 0.85533
 94 0.85305
 95 0.85491
 96 0.85636
 97 0.85611
 98 0.85665
 99 0.8583
 100 0.85486
 101 0.86654
 102 0.86763
 103 0.86812
 104 0.86725
 105 0.8678
 106 0.86801
 107 0.86903
 108 0.8683
 109 0.86791
 110 0.86793
 111 0.86888
 112 0.8689
 113 0.86888
 114 0.86858
 115 0.86782
 116 0.8676
 117 0.86748
 118 0.86765
 119 0.86805
 120 0.86806
 121 0.86851
 122 0.86844
 123 0.86789
 124 0.86783
 125 0.86806
 126 0.86709
 127 0.86732
 128 0.86675
 129 0.86755
 130 0.86682
 131 0.86747
 132 0.8668
 133 0.86688
 134 0.86763
 135 0.86695
 136 0.86702
 137 0.86741
 138 0.86733
 139 0.86752
 140 0.86733
 141 0.86683
 142 0.86657
 143 0.86604
 144 0.86631
 145 0.86594
 146 0.86594
 147 0.86668
 148 0.86624
 149 0.86702
 150 0.86624
 151 0.86681
 152 0.86669
 153 0.86615
 154 0.86623
 155 0.86665
 156 0.86667
 157 0.86698
 158 0.86678
 159 0.86566
 160 0.86481
 161 0.86519
 162 0.86532
 163 0.86515
 164 0.86528
 165 0.86479
 166 0.86415
 167 0.86493
 168 0.86437
 169 0.86479
 170 0.86425
 171 0.86447
 172 0.86387
 173 0.86434
 174 0.86413
 175 0.86467
 176 0.86474
 177 0.86467
 178 0.8648
 179 0.86464
 180 0.86423
 181 0.8641
 182 0.86437
 183 0.86369
 184 0.8645
 185 0.864
 186 0.86406
 187 0.86423
 188 0.86337
 189 0.86498
 190 0.86406
 191 0.86422
 192 0.86271
 193 0.86361
 194 0.86343
 195 0.86322
 196 0.86387
 197 0.86305
 198 0.86291
 199 0.86309
 200 0.8625


==> FI-CF10-sto-TF-max.dat <==
x y-test
0 0.1401
1 0.5013
2 0.5852
3 0.6625
4 0.7095
5 0.7203
6 0.7541
7 0.767
8 0.7785
9 0.7855
10 0.7989
11 0.7944
12 0.8059
13 0.8083
14 0.8053
15 0.821
16 0.8118
17 0.8223
18 0.8304
19 0.8287
20 0.828
21 0.8331
22 0.8375
23 0.8351
24 0.8415
25 0.8367
26 0.8409
27 0.8447
28 0.8447
29 0.8479
30 0.8411
31 0.8416
32 0.8463
33 0.8474
34 0.8439
35 0.8475
36 0.8544
37 0.8515
38 0.8571
39 0.8554
40 0.8519
41 0.8564
42 0.8516
43 0.8528
44 0.8576
45 0.856
46 0.8561
47 0.8563
48 0.8588
49 0.8596
50 0.8605
51 0.8571
52 0.8579
53 0.8587
54 0.8595
55 0.8614
56 0.8642
57 0.8626
58 0.8582
59 0.8643
60 0.8598
61 0.8587
62 0.8651
63 0.8653
64 0.8634
65 0.8619
66 0.8659
67 0.8617
68 0.8619
69 0.8618
70 0.8682
71 0.8622
72 0.8662
73 0.8614
74 0.8643
75 0.8668
76 0.8598
77 0.8639
78 0.8616
79 0.865
80 0.8629
81 0.8598
82 0.866
83 0.8598
84 0.8665
85 0.862
86 0.8607
87 0.8635
88 0.8628
89 0.8611
90 0.8618
91 0.8675
92 0.8645
93 0.866
94 0.8644
95 0.8623
96 0.8587
97 0.8661
98 0.8626
99 0.8643
100 0.8666
101 0.8719
102 0.8729
103 0.8747
104 0.8731
105 0.8723
106 0.8731
107 0.8729
108 0.8728
109 0.872
110 0.8716
111 0.8717
112 0.8743
113 0.8721
114 0.8718
115 0.8721
116 0.8712
117 0.872
118 0.871
119 0.8717
120 0.8709
121 0.8741
122 0.8732
123 0.8736
124 0.8729
125 0.8721
126 0.8717
127 0.8721
128 0.8722
129 0.8703
130 0.8707
131 0.8698
132 0.8736
133 0.8712
134 0.8706
135 0.871
136 0.8719
137 0.8704
138 0.8721
139 0.8712
140 0.8717
141 0.8722
142 0.8715
143 0.8706
144 0.8699
145 0.8717
146 0.8726
147 0.871
148 0.8732
149 0.8696
150 0.8714
151 0.8705
152 0.8699
153 0.8717
154 0.8711
155 0.8689
156 0.8698
157 0.8676
158 0.8702
159 0.871
160 0.87
161 0.8728
162 0.8725
163 0.8713
164 0.8708
165 0.8707
166 0.87
167 0.8718
168 0.8703
169 0.8711
170 0.8687
171 0.8692
172 0.8687
173 0.869
174 0.8701
175 0.8712
176 0.8689
177 0.869
178 0.8697
179 0.8708
180 0.8704
181 0.8694
182 0.8709
183 0.8696
184 0.8691
185 0.8702
186 0.8698
187 0.8692
188 0.8689
189 0.8685
190 0.8709
191 0.8694
192 0.8705
193 0.8699
194 0.8693
195 0.8694
196 0.8708
197 0.8696
198 0.8696
199 0.8695
200 0.869


==> FI-CF10-sto-TF-min.dat <==
x y-test
0 0.0996
1 0.4073
2 0.53
3 0.5749
4 0.6487
5 0.6678
6 0.6995
7 0.7314
8 0.7346
9 0.7574
10 0.7616
11 0.7533
12 0.775
13 0.7722
14 0.7863
15 0.7913
16 0.7859
17 0.7965
18 0.7955
19 0.8031
20 0.8018
21 0.8055
22 0.8114
23 0.8082
24 0.8109
25 0.8078
26 0.8128
27 0.8143
28 0.8208
29 0.8207
30 0.8093
31 0.8203
32 0.8274
33 0.8204
34 0.823
35 0.8289
36 0.8219
37 0.8286
38 0.8337
39 0.8322
40 0.8264
41 0.8383
42 0.831
43 0.832
44 0.8368
45 0.8357
46 0.8351
47 0.8398
48 0.8305
49 0.8318
50 0.8399
51 0.8364
52 0.832
53 0.8304
54 0.8371
55 0.8324
56 0.8366
57 0.8378
58 0.839
59 0.8407
60 0.8473
61 0.8437
62 0.8411
63 0.8451
64 0.8394
65 0.8416
66 0.846
67 0.8313
68 0.8419
69 0.8426
70 0.8372
71 0.8356
72 0.8443
73 0.8389
74 0.8402
75 0.8397
76 0.8393
77 0.8431
78 0.8424
79 0.8464
80 0.8439
81 0.8451
82 0.8424
83 0.8423
84 0.8423
85 0.8382
86 0.8419
87 0.844
88 0.8415
89 0.8402
90 0.8327
91 0.8417
92 0.8402
93 0.8422
94 0.8414
95 0.8338
96 0.839
97 0.8396
98 0.8397
99 0.8417
100 0.8449
101 0.8526
102 0.8516
103 0.8522
104 0.8502
105 0.8512
106 0.8517
107 0.8545
108 0.8504
109 0.8505
110 0.8501
111 0.8506
112 0.851
113 0.8511
114 0.8519
115 0.8522
116 0.8522
117 0.8524
118 0.8514
119 0.8502
120 0.8495
121 0.8529
122 0.8514
123 0.8524
124 0.8539
125 0.8532
126 0.8499
127 0.8505
128 0.8493
129 0.8491
130 0.8484
131 0.8505
132 0.8507
133 0.8506
134 0.8504
135 0.8505
136 0.8504
137 0.8462
138 0.8498
139 0.8523
140 0.8531
141 0.8506
142 0.8488
143 0.8513
144 0.8491
145 0.8465
146 0.8488
147 0.8495
148 0.8504
149 0.8496
150 0.8503
151 0.8509
152 0.8488
153 0.8504
154 0.8479
155 0.8484
156 0.8469
157 0.8466
158 0.8469
159 0.8488
160 0.8491
161 0.8483
162 0.8466
163 0.847
164 0.8493
165 0.8486
166 0.8477
167 0.8477
168 0.8483
169 0.8475
170 0.8475
171 0.8474
172 0.8454
173 0.8479
174 0.8488
175 0.85
176 0.8506
177 0.848
178 0.8499
179 0.8499
180 0.851
181 0.8517
182 0.8494
183 0.8488
184 0.8462
185 0.8475
186 0.8484
187 0.8457
188 0.8488
189 0.8475
190 0.8476
191 0.8503
192 0.848
193 0.8461
194 0.8486
195 0.8464
196 0.8486
197 0.8506
198 0.8486
199 0.8474
200 0.8482 


==> FI-CF10-sto-TF.dat <==
x y-test
0 0.10882
1 0.45079
2 0.56598
3 0.6189
4 0.67095
5 0.7017
6 0.72773
7 0.74686
8 0.75218
9 0.76793
10 0.77721
11 0.77969
12 0.78861
13 0.78982
14 0.79525
15 0.80339
16 0.80214
17 0.80804
18 0.81177
19 0.81417
20 0.81675
21 0.8165
22 0.82195
23 0.82123
24 0.82353
25 0.82475
26 0.82743
27 0.83163
28 0.83173
29 0.8345
30 0.83092
31 0.83219
32 0.83628
33 0.83803
34 0.83518
35 0.83801
36 0.83856
37 0.84197
38 0.84398
39 0.84181
40 0.84197
41 0.84537
42 0.8433
43 0.84318
44 0.84738
45 0.84667
46 0.84546
47 0.84705
48 0.84665
49 0.84936
50 0.84857
51 0.84681
52 0.84669
53 0.84871
54 0.84866
55 0.84862
56 0.85194
57 0.85066
58 0.84994
59 0.85152
60 0.85233
61 0.85134
62 0.85185
63 0.85553
64 0.85127
65 0.85048
66 0.85331
67 0.85151
68 0.85288
69 0.85232
70 0.85399
71 0.85214
72 0.85396
73 0.85362
74 0.85298
75 0.85292
76 0.85083
77 0.85394
78 0.85449
79 0.85531
80 0.8527
81 0.85337
82 0.85519
83 0.85236
84 0.85271
85 0.85263
86 0.85391
87 0.8537
88 0.85242
89 0.85253
90 0.85145
91 0.85481
92 0.85219
93 0.8549
94 0.85333
95 0.85198
96 0.85254
97 0.85357
98 0.85368
99 0.85323
100 0.85472
101 0.86368
102 0.86412
103 0.86448
104 0.86473
105 0.86492
106 0.8654
107 0.86466
108 0.86481
109 0.86453
110 0.86413
111 0.86454
112 0.86453
113 0.86422
114 0.86417
115 0.864
116 0.86389
117 0.8643
118 0.86379
119 0.86428
120 0.8632
121 0.86453
122 0.864
123 0.86374
124 0.86443
125 0.86436
126 0.86316
127 0.86415
128 0.86407
129 0.86382
130 0.86341
131 0.8631
132 0.86369
133 0.86339
134 0.8629
135 0.86307
136 0.86241
137 0.86276
138 0.86273
139 0.8633
140 0.86332
141 0.86339
142 0.86286
143 0.86339
144 0.86343
145 0.86259
146 0.86274
147 0.86204
148 0.86268
149 0.8624
150 0.86293
151 0.86233
152 0.86261
153 0.86329
154 0.86314
155 0.86194
156 0.86202
157 0.8618
158 0.86221
159 0.86281
160 0.86231
161 0.8622
162 0.86203
163 0.8619
164 0.86155
165 0.8622
166 0.86137
167 0.86195
168 0.86173
169 0.86185
170 0.86183
171 0.86119
172 0.8605
173 0.8605
174 0.8608
175 0.86103
176 0.86118
177 0.86096
178 0.86092
179 0.86208
180 0.86166
181 0.86155
182 0.86165
183 0.86134
184 0.86125
185 0.86092
186 0.86084
187 0.86001
188 0.86142
189 0.8606
190 0.86067
191 0.86104
192 0.86058
193 0.85973
194 0.86047
195 0.86023
196 0.86078
197 0.85996
198 0.86018
199 0.85982
200 0.85956


==> FI-CF10-sto-TT-max.dat <==
 x y-test
 0 0.1401
 1 0.4839
 2 0.5833
 3 0.6583
 4 0.6853
 5 0.7289
 6 0.7445
 7 0.7579
 8 0.7716
 9 0.7803
 10 0.7896
 11 0.8033
 12 0.8006
 13 0.8061
 14 0.8082
 15 0.814
 16 0.816
 17 0.8247
 18 0.828
 19 0.8256
 20 0.8283
 21 0.8325
 22 0.837
 23 0.8403
 24 0.839
 25 0.843
 26 0.8434
 27 0.8403
 28 0.8489
 29 0.8466
 30 0.8451
 31 0.8477
 32 0.8523
 33 0.8486
 34 0.8509
 35 0.8496
 36 0.855
 37 0.8549
 38 0.8581
 39 0.8585
 40 0.8509
 41 0.855
 42 0.8582
 43 0.8502
 44 0.8614
 45 0.8558
 46 0.8591
 47 0.8656
 48 0.8622
 49 0.8549
 50 0.8569
 51 0.861
 52 0.8597
 53 0.8597
 54 0.8588
 55 0.8612
 56 0.8615
 57 0.8599
 58 0.8655
 59 0.8667
 60 0.8591
 61 0.86
 62 0.8614
 63 0.8623
 64 0.8621
 65 0.8625
 66 0.8623
 67 0.8602
 68 0.8662
 69 0.8621
 70 0.8628
 71 0.8617
 72 0.865
 73 0.865
 74 0.8637
 75 0.8672
 76 0.8687
 77 0.8641
 78 0.8653
 79 0.8645
 80 0.8677
 81 0.8619
 82 0.8669
 83 0.865
 84 0.8661
 85 0.8654
 86 0.8641
 87 0.8678
 88 0.8635
 89 0.8641
 90 0.8669
 91 0.8621
 92 0.869
 93 0.8676
 94 0.8618
 95 0.8588
 96 0.8651
 97 0.8643
 98 0.8682
 99 0.8686
 100 0.8629
 101 0.8732
 102 0.8741
 103 0.8731
 104 0.8735
 105 0.8732
 106 0.8743
 107 0.8754
 108 0.8733
 109 0.8745
 110 0.8757
 111 0.8752
 112 0.8741
 113 0.8771
 114 0.875
 115 0.8752
 116 0.8755
 117 0.876
 118 0.8752
 119 0.8743
 120 0.8747
 121 0.8748
 122 0.8758
 123 0.8746
 124 0.8753
 125 0.8758
 126 0.874
 127 0.8751
 128 0.8749
 129 0.8743
 130 0.8757
 131 0.8759
 132 0.8751
 133 0.8727
 134 0.8727
 135 0.8734
 136 0.8752
 137 0.8753
 138 0.8744
 139 0.8748
 140 0.874
 141 0.875
 142 0.8738
 143 0.8756
 144 0.8758
 145 0.8754
 146 0.8758
 147 0.874
 148 0.8755
 149 0.8751
 150 0.8742
 151 0.8753
 152 0.8741
 153 0.8754
 154 0.8738
 155 0.8771
 156 0.8748
 157 0.8753
 158 0.8759
 159 0.8761
 160 0.8743
 161 0.874
 162 0.8755
 163 0.8753
 164 0.8785
 165 0.8766
 166 0.8767
 167 0.8744
 168 0.874
 169 0.8769
 170 0.8743
 171 0.8747
 172 0.8735
 173 0.8742
 174 0.8739
 175 0.8747
 176 0.8728
 177 0.8735
 178 0.8731
 179 0.8749
 180 0.8733
 181 0.8738
 182 0.8734
 183 0.873
 184 0.874
 185 0.8749
 186 0.873
 187 0.8733
 188 0.875
 189 0.8738
 190 0.8737
 191 0.8741
 192 0.8722
 193 0.8729
 194 0.8725
 195 0.8722
 196 0.8733
 197 0.8735
 198 0.8742
 199 0.8726
 200 0.8721


==> FI-CF10-sto-TT-min.dat <==
 x y-test
 0 0.0996
 1 0.3931
 2 0.5309
 3 0.588
 4 0.6317
 5 0.6316
 6 0.7155
 7 0.7256
 8 0.7276
 9 0.7461
 10 0.7567
 11 0.7717
 12 0.7641
 13 0.7828
 14 0.7818
 15 0.7956
 16 0.7983
 17 0.802
 18 0.8074
 19 0.7952
 20 0.8016
 21 0.8115
 22 0.8137
 23 0.8192
 24 0.8208
 25 0.8189
 26 0.8216
 27 0.8258
 28 0.8182
 29 0.8247
 30 0.8325
 31 0.8131
 32 0.8269
 33 0.8265
 34 0.8282
 35 0.8292
 36 0.8363
 37 0.8318
 38 0.8361
 39 0.8353
 40 0.8337
 41 0.8342
 42 0.8393
 43 0.8355
 44 0.8363
 45 0.8366
 46 0.8359
 47 0.8383
 48 0.8329
 49 0.8355
 50 0.8404
 51 0.8411
 52 0.8343
 53 0.8421
 54 0.8411
 55 0.8442
 56 0.8452
 57 0.8423
 58 0.8461
 59 0.8404
 60 0.8452
 61 0.8438
 62 0.8438
 63 0.8493
 64 0.8492
 65 0.841
 66 0.8455
 67 0.8404
 68 0.8472
 69 0.845
 70 0.8493
 71 0.8434
 72 0.8466
 73 0.8466
 74 0.8499
 75 0.8443
 76 0.8447
 77 0.8481
 78 0.8445
 79 0.8534
 80 0.8488
 81 0.8482
 82 0.8471
 83 0.8432
 84 0.8453
 85 0.8484
 86 0.8461
 87 0.8473
 88 0.8443
 89 0.8464
 90 0.8413
 91 0.8495
 92 0.8446
 93 0.8484
 94 0.8483
 95 0.8446
 96 0.8467
 97 0.8452
 98 0.8522
 99 0.8504
 100 0.8492
 101 0.8595
 102 0.8615
 103 0.8599
 104 0.8595
 105 0.8612
 106 0.8604
 107 0.8614
 108 0.8607
 109 0.8588
 110 0.8598
 111 0.8615
 112 0.8602
 113 0.8596
 114 0.8587
 115 0.8586
 116 0.8607
 117 0.8602
 118 0.859
 119 0.859
 120 0.8597
 121 0.8598
 122 0.8622
 123 0.8597
 124 0.8606
 125 0.8603
 126 0.8588
 127 0.8601
 128 0.858
 129 0.8596
 130 0.859
 131 0.8622
 132 0.8598
 133 0.8588
 134 0.8615
 135 0.8601
 136 0.8604
 137 0.8604
 138 0.8584
 139 0.8586
 140 0.8586
 141 0.856
 142 0.8587
 143 0.8579
 144 0.8595
 145 0.8583
 146 0.8585
 147 0.8584
 148 0.8566
 149 0.8559
 150 0.8586
 151 0.8584
 152 0.8563
 153 0.8581
 154 0.8591
 155 0.8577
 156 0.8581
 157 0.8571
 158 0.8566
 159 0.8592
 160 0.8574
 161 0.8585
 162 0.8592
 163 0.8578
 164 0.8583
 165 0.8576
 166 0.8562
 167 0.8581
 168 0.8586
 169 0.8558
 170 0.857
 171 0.8576
 172 0.8585
 173 0.8558
 174 0.8567
 175 0.8559
 176 0.8565
 177 0.8587
 178 0.8578
 179 0.8561
 180 0.8573
 181 0.8583
 182 0.8583
 183 0.856
 184 0.858
 185 0.8579
 186 0.857
 187 0.8574
 188 0.859
 189 0.8554
 190 0.8541
 191 0.8559
 192 0.8582
 193 0.8537
 194 0.8568
 195 0.8558
 196 0.8576
 197 0.8552
 198 0.8531
 199 0.8556
 200 0.8545


==> FI-CF10-sto-TT.dat <==
 x y-test
 0 0.10882
 1 0.45127
 2 0.56161
 3 0.6239
 4 0.66793
 5 0.6992
 6 0.72726
 7 0.74082
 8 0.75365
 9 0.76688
 10 0.77288
 11 0.78316
 12 0.78893
 13 0.79719
 14 0.79987
 15 0.80211
 16 0.80604
 17 0.81302
 18 0.81702
 19 0.81546
 20 0.81644
 21 0.82322
 22 0.82356
 23 0.82764
 24 0.82863
 25 0.83028
 26 0.8329
 27 0.83388
 28 0.83495
 29 0.83414
 30 0.83736
 31 0.83629
 32 0.8406
 33 0.83915
 34 0.8409
 35 0.84113
 36 0.8428
 37 0.84399
 38 0.84536
 39 0.84385
 40 0.84398
 41 0.84467
 42 0.84921
 43 0.84477
 44 0.84711
 45 0.84665
 46 0.84792
 47 0.85047
 48 0.85152
 49 0.84698
 50 0.84961
 51 0.85088
 52 0.84892
 53 0.85126
 54 0.85209
 55 0.85245
 56 0.85411
 57 0.85249
 58 0.85414
 59 0.85233
 60 0.85355
 61 0.85327
 62 0.85408
 63 0.85637
 64 0.8538
 65 0.85412
 66 0.85382
 67 0.85142
 68 0.85592
 69 0.85387
 70 0.85431
 71 0.8554
 72 0.85506
 73 0.85594
 74 0.85738
 75 0.8569
 76 0.85603
 77 0.8578
 78 0.85472
 79 0.85787
 80 0.85541
 81 0.85647
 82 0.85559
 83 0.85587
 84 0.85698
 85 0.85522
 86 0.85482
 87 0.85872
 88 0.85414
 89 0.85666
 90 0.85624
 91 0.85622
 92 0.85685
 93 0.85619
 94 0.85699
 95 0.85346
 96 0.85617
 97 0.85511
 98 0.85876
 99 0.85664
 100 0.85718
 101 0.86627
 102 0.86715
 103 0.8668
 104 0.86651
 105 0.86734
 106 0.86717
 107 0.86757
 108 0.8675
 109 0.86765
 110 0.8677
 111 0.86779
 112 0.86714
 113 0.86706
 114 0.86717
 115 0.86727
 116 0.86756
 117 0.86745
 118 0.86792
 119 0.8675
 120 0.86763
 121 0.8673
 122 0.86829
 123 0.86686
 124 0.86717
 125 0.86721
 126 0.86635
 127 0.86663
 128 0.8667
 129 0.86681
 130 0.86651
 131 0.86723
 132 0.86719
 133 0.86641
 134 0.86655
 135 0.8667
 136 0.86741
 137 0.86774
 138 0.86617
 139 0.86553
 140 0.86578
 141 0.86578
 142 0.86618
 143 0.86644
 144 0.86657
 145 0.86603
 146 0.86644
 147 0.86585
 148 0.8658
 149 0.8658
 150 0.86642
 151 0.86579
 152 0.86547
 153 0.8657
 154 0.8656
 155 0.86551
 156 0.86595
 157 0.86618
 158 0.86586
 159 0.86519
 160 0.86528
 161 0.86533
 162 0.86525
 163 0.86538
 164 0.86646
 165 0.86502
 166 0.8653
 167 0.86549
 168 0.86492
 169 0.86511
 170 0.86602
 171 0.86579
 172 0.86511
 173 0.86471
 174 0.86443
 175 0.86451
 176 0.86425
 177 0.86525
 178 0.86463
 179 0.86483
 180 0.86415
 181 0.86469
 182 0.86421
 183 0.86436
 184 0.86449
 185 0.86409
 186 0.86425
 187 0.86394
 188 0.86463
 189 0.864
 190 0.86399
 191 0.86328
 192 0.86384
 193 0.86281
 194 0.8635
 195 0.8633
 196 0.86359
 197 0.86325
 198 0.86317
 199 0.8628
 200 0.86332


==> FI-CF100-sto-FF-max.dat <==
 x y-test
 0 0.0114
 1 0.137
 2 0.202
 3 0.257
 4 0.3032
 5 0.3403
 6 0.3704
 7 0.3978
 8 0.4227
 9 0.4391
 10 0.4548
 11 0.4671
 12 0.4779
 13 0.4921
 14 0.4921
 15 0.5106
 16 0.5084
 17 0.5128
 18 0.5206
 19 0.5254
 20 0.5306
 21 0.5386
 22 0.5388
 23 0.5474
 24 0.5579
 25 0.5481
 26 0.5626
 27 0.5534
 28 0.5649
 29 0.567
 30 0.569
 31 0.5706
 32 0.5684
 33 0.5789
 34 0.5752
 35 0.5753
 36 0.5784
 37 0.5771
 38 0.578
 39 0.5813
 40 0.5835
 41 0.5912
 42 0.5798
 43 0.5773
 44 0.5811
 45 0.5907
 46 0.5825
 47 0.5885
 48 0.5918
 49 0.5893
 50 0.5823
 51 0.591
 52 0.5912
 53 0.5893
 54 0.592
 55 0.5885
 56 0.5995
 57 0.5926
 58 0.5894
 59 0.5953
 60 0.5997
 61 0.5887
 62 0.5929
 63 0.5921
 64 0.5892
 65 0.5891
 66 0.6066
 67 0.5871
 68 0.5922
 69 0.5994
 70 0.5957
 71 0.5968
 72 0.5942
 73 0.5956
 74 0.5947
 75 0.5967
 76 0.5949
 77 0.5983
 78 0.5891
 79 0.5936
 80 0.5952
 81 0.5949
 82 0.5963
 83 0.5877
 84 0.5965
 85 0.5989
 86 0.5902
 87 0.594
 88 0.5947
 89 0.5947
 90 0.5963
 91 0.5982
 92 0.5917
 93 0.5905
 94 0.5906
 95 0.5982
 96 0.5939
 97 0.5978
 98 0.5874
 99 0.5951
 100 0.5867
 101 0.6113
 102 0.6155
 103 0.6128
 104 0.6115
 105 0.613
 106 0.6142
 107 0.6129
 108 0.6132
 109 0.6104
 110 0.6097
 111 0.6114
 112 0.613
 113 0.6094
 114 0.6109
 115 0.608
 116 0.6109
 117 0.6094
 118 0.6102
 119 0.6099
 120 0.611
 121 0.6104
 122 0.6085
 123 0.6094
 124 0.6085
 125 0.6101
 126 0.6073
 127 0.6099
 128 0.6069
 129 0.6085
 130 0.608
 131 0.6052
 132 0.6111
 133 0.6084
 134 0.6081
 135 0.6085
 136 0.6095
 137 0.6067
 138 0.6089
 139 0.6074
 140 0.6047
 141 0.6085
 142 0.6082
 143 0.6031
 144 0.6073
 145 0.6082
 146 0.6055
 147 0.6029
 148 0.6027
 149 0.605
 150 0.6058
 151 0.6068
 152 0.606
 153 0.6064
 154 0.6046
 155 0.6058
 156 0.6064
 157 0.6082
 158 0.6074
 159 0.6085
 160 0.6053
 161 0.6041
 162 0.6019
 163 0.6059
 164 0.6019
 165 0.6006
 166 0.6014
 167 0.6054
 168 0.6029
 169 0.6026
 170 0.6047
 171 0.6022
 172 0.6062
 173 0.6021
 174 0.6031
 175 0.6021
 176 0.6034
 177 0.6032
 178 0.606
 179 0.6032
 180 0.6049
 181 0.6049
 182 0.6032
 183 0.6043
 184 0.603
 185 0.6024
 186 0.6009
 187 0.6019
 188 0.6025
 189 0.6024
 190 0.6027
 191 0.602
 192 0.6033
 193 0.6017
 194 0.6011
 195 0.6021
 196 0.604
 197 0.6024
 198 0.6019
 199 0.6018
 200 0.6007


==> FI-CF100-sto-FF-min.dat <==
 x y-test
 0 0.0067
 1 0.1157
 2 0.1713
 3 0.2053
 4 0.2588
 5 0.3032
 6 0.3208
 7 0.366
 8 0.3869
 9 0.3973
 10 0.4196
 11 0.4234
 12 0.441
 13 0.4506
 14 0.4395
 15 0.4761
 16 0.4777
 17 0.4906
 18 0.4922
 19 0.4961
 20 0.5027
 21 0.5037
 22 0.5056
 23 0.5123
 24 0.5172
 25 0.5164
 26 0.5245
 27 0.5352
 28 0.5336
 29 0.5286
 30 0.5303
 31 0.5383
 32 0.5446
 33 0.5354
 34 0.5425
 35 0.5534
 36 0.5452
 37 0.5522
 38 0.5482
 39 0.5458
 40 0.5536
 41 0.5572
 42 0.5566
 43 0.5579
 44 0.5506
 45 0.5561
 46 0.5419
 47 0.5465
 48 0.5594
 49 0.5508
 50 0.5583
 51 0.5532
 52 0.5698
 53 0.5569
 54 0.5537
 55 0.5612
 56 0.563
 57 0.5602
 58 0.5617
 59 0.5608
 60 0.5565
 61 0.5587
 62 0.5692
 63 0.5629
 64 0.5606
 65 0.5577
 66 0.5643
 67 0.5578
 68 0.5627
 69 0.5702
 70 0.5634
 71 0.566
 72 0.5637
 73 0.5631
 74 0.5638
 75 0.5674
 76 0.5585
 77 0.5602
 78 0.5636
 79 0.556
 80 0.5638
 81 0.5586
 82 0.5648
 83 0.5597
 84 0.569
 85 0.5596
 86 0.568
 87 0.5641
 88 0.5613
 89 0.5559
 90 0.5674
 91 0.5578
 92 0.5711
 93 0.5649
 94 0.5611
 95 0.5685
 96 0.5566
 97 0.5592
 98 0.5591
 99 0.5603
 100 0.5533
 101 0.5793
 102 0.5826
 103 0.5818
 104 0.5817
 105 0.5843
 106 0.5843
 107 0.5812
 108 0.5827
 109 0.5837
 110 0.5836
 111 0.582
 112 0.5819
 113 0.58
 114 0.5822
 115 0.5812
 116 0.5814
 117 0.5823
 118 0.5829
 119 0.5806
 120 0.5812
 121 0.5821
 122 0.5812
 123 0.5815
 124 0.5797
 125 0.5799
 126 0.5787
 127 0.5818
 128 0.5782
 129 0.5806
 130 0.5788
 131 0.579
 132 0.5811
 133 0.5785
 134 0.5795
 135 0.5796
 136 0.5802
 137 0.581
 138 0.5787
 139 0.5796
 140 0.5759
 141 0.5784
 142 0.5817
 143 0.581
 144 0.5828
 145 0.5772
 146 0.5788
 147 0.5781
 148 0.579
 149 0.5796
 150 0.5791
 151 0.5774
 152 0.5801
 153 0.576
 154 0.5799
 155 0.5801
 156 0.5792
 157 0.5786
 158 0.578
 159 0.5758
 160 0.5785
 161 0.5755
 162 0.5793
 163 0.5745
 164 0.5771
 165 0.5763
 166 0.5745
 167 0.5776
 168 0.5801
 169 0.5765
 170 0.5767
 171 0.5762
 172 0.5725
 173 0.5784
 174 0.5767
 175 0.5771
 176 0.5801
 177 0.5756
 178 0.5774
 179 0.5791
 180 0.5768
 181 0.5768
 182 0.5731
 183 0.5727
 184 0.5729
 185 0.5759
 186 0.5726
 187 0.5788
 188 0.5747
 189 0.5788
 190 0.5742
 191 0.5724
 192 0.5726
 193 0.5723
 194 0.5707
 195 0.5747
 196 0.5738
 197 0.5703
 198 0.5724
 199 0.5741
 200 0.5721


==> FI-CF100-sto-FF.dat <==
 x y-test
 0 0.00938
 1 0.12554
 2 0.19165
 3 0.23643
 4 0.28638
 5 0.31915
 6 0.34971
 7 0.38166
 8 0.40333
 9 0.41255
 10 0.4362
 11 0.44451
 12 0.45854
 13 0.47151
 14 0.47267
 15 0.48722
 16 0.49342
 17 0.50015
 18 0.50415
 19 0.51103
 20 0.51769
 21 0.52087
 22 0.52784
 23 0.53042
 24 0.5346
 25 0.53194
 26 0.54168
 27 0.54382
 28 0.54456
 29 0.54894
 30 0.55204
 31 0.55319
 32 0.55474
 33 0.55342
 34 0.55804
 35 0.56021
 36 0.55956
 37 0.5629
 38 0.56375
 39 0.56337
 40 0.56647
 41 0.56859
 42 0.56578
 43 0.56818
 44 0.56613
 45 0.56963
 46 0.56904
 47 0.57065
 48 0.57513
 49 0.57387
 50 0.57189
 51 0.57395
 52 0.57628
 53 0.57475
 54 0.57234
 55 0.57475
 56 0.57614
 57 0.57226
 58 0.57577
 59 0.57612
 60 0.57602
 61 0.57262
 62 0.57905
 63 0.57632
 64 0.57783
 65 0.5757
 66 0.57631
 67 0.57547
 68 0.57586
 69 0.58281
 70 0.57574
 71 0.57977
 72 0.57841
 73 0.57703
 74 0.57482
 75 0.57942
 76 0.57858
 77 0.57802
 78 0.57653
 79 0.57498
 80 0.57934
 81 0.57643
 82 0.57863
 83 0.57537
 84 0.57978
 85 0.57685
 86 0.57813
 87 0.57918
 88 0.57969
 89 0.57793
 90 0.5784
 91 0.57827
 92 0.58226
 93 0.57837
 94 0.57968
 95 0.58127
 96 0.57677
 97 0.57611
 98 0.57735
 99 0.57687
 100 0.57442
 101 0.59658
 102 0.59904
 103 0.59879
 104 0.5998
 105 0.60009
 106 0.59982
 107 0.59915
 108 0.59949
 109 0.59847
 110 0.59887
 111 0.5989
 112 0.59938
 113 0.59834
 114 0.5973
 115 0.59749
 116 0.59739
 117 0.59765
 118 0.59789
 119 0.59697
 120 0.59771
 121 0.5963
 122 0.59655
 123 0.59643
 124 0.59641
 125 0.59602
 126 0.59595
 127 0.59643
 128 0.59537
 129 0.59547
 130 0.59551
 131 0.59528
 132 0.59631
 133 0.59496
 134 0.59474
 135 0.5956
 136 0.59576
 137 0.59486
 138 0.59482
 139 0.59469
 140 0.59357
 141 0.59443
 142 0.59436
 143 0.59397
 144 0.59454
 145 0.59471
 146 0.5933
 147 0.59412
 148 0.59397
 149 0.59399
 150 0.59424
 151 0.59379
 152 0.5934
 153 0.59288
 154 0.59309
 155 0.59323
 156 0.59312
 157 0.59367
 158 0.59239
 159 0.59249
 160 0.59289
 161 0.59213
 162 0.59221
 163 0.59261
 164 0.59147
 165 0.59036
 166 0.59121
 167 0.59195
 168 0.59159
 169 0.59107
 170 0.5911
 171 0.59076
 172 0.59096
 173 0.59096
 174 0.59141
 175 0.59119
 176 0.59117
 177 0.59014
 178 0.59105
 179 0.59107
 180 0.5904
 181 0.59085
 182 0.5901
 183 0.59031
 184 0.58947
 185 0.59039
 186 0.58957
 187 0.59139
 188 0.58994
 189 0.59071
 190 0.58972
 191 0.58981
 192 0.59044
 193 0.58862
 194 0.58897
 195 0.58974
 196 0.58953
 197 0.58879
 198 0.58968
 199 0.58881
 200 0.58924


==> FI-CF100-sto-TF-max.dat <==
x y-test
0 0.0114
1 0.1341
2 0.1996
3 0.2575
4 0.2929
5 0.3392
6 0.3765
7 0.4059
8 0.4231
9 0.4421
10 0.4595
11 0.4672
12 0.4782
13 0.5
14 0.4989
15 0.5041
16 0.5151
17 0.5201
18 0.5234
19 0.5321
20 0.5402
21 0.5428
22 0.5515
23 0.554
24 0.5527
25 0.5525
26 0.5563
27 0.5621
28 0.5683
29 0.5718
30 0.5687
31 0.5711
32 0.5673
33 0.5739
34 0.5788
35 0.5749
36 0.5796
37 0.5853
38 0.5758
39 0.586
40 0.5807
41 0.5853
42 0.5895
43 0.5952
44 0.5931
45 0.5828
46 0.595
47 0.59
48 0.5887
49 0.5855
50 0.5916
51 0.5962
52 0.5961
53 0.5976
54 0.5935
55 0.6053
56 0.5974
57 0.593
58 0.5986
59 0.5905
60 0.5979
61 0.592
62 0.5955
63 0.6003
64 0.5953
65 0.5993
66 0.5977
67 0.5959
68 0.5974
69 0.5972
70 0.594
71 0.595
72 0.6022
73 0.6026
74 0.5976
75 0.5918
76 0.6028
77 0.5969
78 0.601
79 0.6011
80 0.5982
81 0.6035
82 0.6007
83 0.596
84 0.596
85 0.595
86 0.5974
87 0.5964
88 0.5964
89 0.5963
90 0.5933
91 0.5999
92 0.5945
93 0.5994
94 0.5985
95 0.5967
96 0.5977
97 0.601
98 0.5981
99 0.6
100 0.5969
101 0.6146
102 0.6147
103 0.6161
104 0.6174
105 0.6177
106 0.6163
107 0.6156
108 0.6185
109 0.6156
110 0.6168
111 0.6177
112 0.6159
113 0.6187
114 0.6142
115 0.6142
116 0.6128
117 0.6136
118 0.6151
119 0.614
120 0.6173
121 0.6125
122 0.6128
123 0.6164
124 0.6147
125 0.6161
126 0.612
127 0.6146
128 0.6126
129 0.6134
130 0.6126
131 0.6134
132 0.6142
133 0.614
134 0.6102
135 0.6116
136 0.6107
137 0.613
138 0.6112
139 0.6113
140 0.6101
141 0.6115
142 0.6111
143 0.6102
144 0.6093
145 0.6115
146 0.6089
147 0.6099
148 0.6107
149 0.6108
150 0.6094
151 0.6118
152 0.6101
153 0.6107
154 0.6098
155 0.6112
156 0.6118
157 0.6091
158 0.6086
159 0.608
160 0.6104
161 0.6094
162 0.6085
163 0.6124
164 0.6097
165 0.6082
166 0.6097
167 0.6093
168 0.6085
169 0.6079
170 0.6091
171 0.6077
172 0.6075
173 0.608
174 0.6085
175 0.6096
176 0.6074
177 0.608
178 0.6076
179 0.6091
180 0.608
181 0.6071
182 0.6078
183 0.6049
184 0.6077
185 0.6069
186 0.6054
187 0.6062
188 0.6066
189 0.6058
190 0.6081
191 0.6087
192 0.606
193 0.6062
194 0.6059
195 0.6068
196 0.6057
197 0.6061
198 0.6062
199 0.6063
200 0.6051


==> FI-CF100-sto-TF-min.dat <==
x y-test
0 0.0067
1 0.1142
2 0.1681
3 0.221
4 0.2582
5 0.3111
6 0.3423
7 0.3584
8 0.3846
9 0.3952
10 0.4063
11 0.4283
12 0.4438
13 0.4536
14 0.4678
15 0.4763
16 0.4795
17 0.4872
18 0.4865
19 0.4999
20 0.5098
21 0.506
22 0.5051
23 0.5174
24 0.5181
25 0.518
26 0.5254
27 0.5299
28 0.5313
29 0.5313
30 0.5345
31 0.5323
32 0.5343
33 0.543
34 0.5332
35 0.544
36 0.5454
37 0.5476
38 0.5476
39 0.5557
40 0.5406
41 0.5544
42 0.5537
43 0.5553
44 0.5604
45 0.5672
46 0.5518
47 0.5588
48 0.5569
49 0.5673
50 0.5613
51 0.5634
52 0.5627
53 0.5547
54 0.5606
55 0.5596
56 0.5595
57 0.5642
58 0.5653
59 0.5628
60 0.561
61 0.5682
62 0.5657
63 0.5664
64 0.5618
65 0.5617
66 0.5662
67 0.5655
68 0.5577
69 0.5689
70 0.5638
71 0.5743
72 0.574
73 0.5721
74 0.5672
75 0.5688
76 0.5682
77 0.5637
78 0.5743
79 0.5653
80 0.5744
81 0.5642
82 0.5674
83 0.567
84 0.5651
85 0.5728
86 0.5691
87 0.5739
88 0.5697
89 0.5729
90 0.5744
91 0.5731
92 0.57
93 0.5624
94 0.5708
95 0.5577
96 0.5747
97 0.5704
98 0.562
99 0.5568
100 0.5667
101 0.5871
102 0.5902
103 0.5874
104 0.5873
105 0.588
106 0.5878
107 0.5894
108 0.5896
109 0.5879
110 0.5884
111 0.5892
112 0.5858
113 0.5855
114 0.5854
115 0.585
116 0.5842
117 0.5872
118 0.5848
119 0.5849
120 0.5862
121 0.5868
122 0.5841
123 0.5852
124 0.5859
125 0.5864
126 0.5838
127 0.5842
128 0.5855
129 0.5836
130 0.5816
131 0.5839
132 0.5815
133 0.5846
134 0.5839
135 0.583
136 0.5834
137 0.5835
138 0.5826
139 0.5845
140 0.5837
141 0.5838
142 0.5826
143 0.5817
144 0.5826
145 0.5841
146 0.5818
147 0.5813
148 0.5825
149 0.5811
150 0.5832
151 0.5814
152 0.5804
153 0.5805
154 0.5807
155 0.5781
156 0.5818
157 0.5796
158 0.5806
159 0.5811
160 0.581
161 0.5777
162 0.5799
163 0.5796
164 0.5811
165 0.5811
166 0.5792
167 0.5783
168 0.5808
169 0.5819
170 0.5811
171 0.5801
172 0.5808
173 0.5821
174 0.5825
175 0.5772
176 0.5826
177 0.5791
178 0.5796
179 0.5814
180 0.5784
181 0.5806
182 0.5828
183 0.5788
184 0.5826
185 0.5794
186 0.5819
187 0.5802
188 0.5784
189 0.5789
190 0.5806
191 0.5783
192 0.5792
193 0.5765
194 0.5776
195 0.5784
196 0.5766
197 0.5792
198 0.5765
199 0.5761
200 0.577


==> FI-CF100-sto-TF.dat <==
x y-test
0 0.00938
1 0.12506
2 0.18308
3 0.23692
4 0.27979
5 0.32512
6 0.3584
7 0.3778
8 0.40393
9 0.42204
10 0.43771
11 0.44718
12 0.46353
13 0.47204
14 0.48456
15 0.49464
16 0.49855
17 0.5045
18 0.50809
19 0.51866
20 0.52143
21 0.52693
22 0.53195
23 0.53505
24 0.53515
25 0.53864
26 0.54356
27 0.54651
28 0.55003
29 0.55205
30 0.55759
31 0.55714
32 0.55372
33 0.55934
34 0.56072
35 0.56404
36 0.56412
37 0.56659
38 0.56722
39 0.57171
40 0.56879
41 0.57447
42 0.57313
43 0.57388
44 0.57419
45 0.57554
46 0.57425
47 0.57424
48 0.57406
49 0.57828
50 0.57823
51 0.5797
52 0.58247
53 0.58006
54 0.57865
55 0.58261
56 0.58205
57 0.57902
58 0.5819
59 0.58133
60 0.58121
61 0.58118
62 0.58317
63 0.58351
64 0.58312
65 0.58514
66 0.5838
67 0.58302
68 0.58289
69 0.5819
70 0.58451
71 0.58384
72 0.58563
73 0.58366
74 0.58628
75 0.5818
76 0.58424
77 0.5842
78 0.58613
79 0.58411
80 0.58336
81 0.58417
82 0.58461
83 0.58462
84 0.58295
85 0.58507
86 0.58423
87 0.58508
88 0.58315
89 0.58432
90 0.58603
91 0.58606
92 0.58536
93 0.58512
94 0.58309
95 0.58396
96 0.58728
97 0.58853
98 0.58404
99 0.58097
100 0.58478
101 0.60478
102 0.60549
103 0.60493
104 0.60466
105 0.60504
106 0.60434
107 0.60476
108 0.60382
109 0.60436
110 0.60333
111 0.60482
112 0.60378
113 0.60331
114 0.60433
115 0.60207
116 0.60219
117 0.60326
118 0.60248
119 0.60231
120 0.60248
121 0.60258
122 0.60206
123 0.60215
124 0.60182
125 0.60157
126 0.60134
127 0.60205
128 0.60068
129 0.60162
130 0.60064
131 0.60085
132 0.60049
133 0.60086
134 0.60014
135 0.59983
136 0.60016
137 0.59959
138 0.59872
139 0.59919
140 0.59896
141 0.59835
142 0.59943
143 0.59828
144 0.59857
145 0.59871
146 0.59852
147 0.5982
148 0.59831
149 0.59803
150 0.59799
151 0.59861
152 0.59816
153 0.59822
154 0.59795
155 0.59799
156 0.59847
157 0.59792
158 0.59715
159 0.59736
160 0.59784
161 0.59692
162 0.59612
163 0.59671
164 0.59764
165 0.59671
166 0.59672
167 0.5963
168 0.59683
169 0.59611
170 0.59629
171 0.59643
172 0.59631
173 0.5964
174 0.59655
175 0.59563
176 0.59615
177 0.59542
178 0.59571
179 0.59587
180 0.59543
181 0.59574
182 0.59551
183 0.59453
184 0.59589
185 0.59567
186 0.59484
187 0.59528
188 0.5953
189 0.59466
190 0.59578
191 0.59625
192 0.59562
193 0.59387
194 0.59489
195 0.59436
196 0.5947
197 0.59509
198 0.5939
199 0.59395
200 0.59404


==> FI-CF100-sto-TT-max.dat <==
 x y-test
 0 0.0114
 1 0.1441
 2 0.2055
 3 0.2737
 4 0.3032
 5 0.3465
 6 0.3743
 7 0.3996
 8 0.4215
 9 0.4378
 10 0.4573
 11 0.4711
 12 0.4833
 13 0.4985
 14 0.4962
 15 0.5052
 16 0.5123
 17 0.5245
 18 0.5293
 19 0.5329
 20 0.5431
 21 0.5414
 22 0.5433
 23 0.551
 24 0.5529
 25 0.5647
 26 0.5597
 27 0.5591
 28 0.5608
 29 0.5619
 30 0.5689
 31 0.5734
 32 0.5759
 33 0.5885
 34 0.5828
 35 0.5808
 36 0.5807
 37 0.5828
 38 0.5839
 39 0.5803
 40 0.5939
 41 0.5851
 42 0.5898
 43 0.5877
 44 0.5954
 45 0.5911
 46 0.5905
 47 0.5868
 48 0.5923
 49 0.5962
 50 0.5911
 51 0.5984
 52 0.5958
 53 0.6021
 54 0.596
 55 0.5956
 56 0.5943
 57 0.6025
 58 0.5963
 59 0.6001
 60 0.5983
 61 0.5927
 62 0.5935
 63 0.6017
 64 0.5956
 65 0.6005
 66 0.6039
 67 0.5981
 68 0.6028
 69 0.599
 70 0.6053
 71 0.6004
 72 0.605
 73 0.6071
 74 0.5992
 75 0.6052
 76 0.6047
 77 0.604
 78 0.6091
 79 0.607
 80 0.6082
 81 0.6054
 82 0.6005
 83 0.6043
 84 0.6034
 85 0.6047
 86 0.6017
 87 0.5991
 88 0.6078
 89 0.603
 90 0.6023
 91 0.6112
 92 0.5977
 93 0.6031
 94 0.6045
 95 0.6007
 96 0.6069
 97 0.6031
 98 0.6002
 99 0.6033
 100 0.602
 101 0.6199
 102 0.6182
 103 0.6218
 104 0.6258
 105 0.6251
 106 0.6235
 107 0.6233
 108 0.6236
 109 0.6277
 110 0.6248
 111 0.6252
 112 0.6259
 113 0.6251
 114 0.627
 115 0.6246
 116 0.6226
 117 0.622
 118 0.6239
 119 0.6253
 120 0.6233
 121 0.6235
 122 0.6242
 123 0.6233
 124 0.6248
 125 0.6238
 126 0.6244
 127 0.6242
 128 0.6227
 129 0.6246
 130 0.622
 131 0.6218
 132 0.6219
 133 0.6218
 134 0.6185
 135 0.6218
 136 0.6214
 137 0.6235
 138 0.6239
 139 0.6207
 140 0.6192
 141 0.6187
 142 0.6196
 143 0.6203
 144 0.6209
 145 0.6192
 146 0.6194
 147 0.6204
 148 0.6217
 149 0.6205
 150 0.6224
 151 0.6189
 152 0.6211
 153 0.6193
 154 0.6195
 155 0.6214
 156 0.6203
 157 0.6207
 158 0.62
 159 0.6194
 160 0.6207
 161 0.6192
 162 0.6176
 163 0.6177
 164 0.6192
 165 0.6192
 166 0.616
 167 0.6175
 168 0.6173
 169 0.6187
 170 0.6164
 171 0.6182
 172 0.6167
 173 0.6191
 174 0.6196
 175 0.6171
 176 0.618
 177 0.6164
 178 0.6176
 179 0.62
 180 0.6161
 181 0.616
 182 0.6155
 183 0.6142
 184 0.6195
 185 0.6179
 186 0.6164
 187 0.616
 188 0.6137
 189 0.6203
 190 0.6184
 191 0.6153
 192 0.6172
 193 0.6171
 194 0.617
 195 0.6189
 196 0.6185
 197 0.6166
 198 0.6155
 199 0.6161
 200 0.6175


==> FI-CF100-sto-TT-min.dat <==
 x y-test
 0 0.0067
 1 0.1031
 2 0.1816
 3 0.2137
 4 0.271
 5 0.2812
 6 0.3372
 7 0.3706
 8 0.3786
 9 0.4058
 10 0.4264
 11 0.4344
 12 0.4472
 13 0.4556
 14 0.4687
 15 0.4789
 16 0.4862
 17 0.489
 18 0.5023
 19 0.4988
 20 0.5105
 21 0.5094
 22 0.5159
 23 0.5251
 24 0.5269
 25 0.5242
 26 0.5101
 27 0.5205
 28 0.5392
 29 0.5468
 30 0.5378
 31 0.5398
 32 0.5456
 33 0.5472
 34 0.5478
 35 0.5509
 36 0.559
 37 0.539
 38 0.5485
 39 0.5556
 40 0.5534
 41 0.5578
 42 0.5604
 43 0.5611
 44 0.56
 45 0.5601
 46 0.5643
 47 0.5642
 48 0.5689
 49 0.5705
 50 0.5663
 51 0.5673
 52 0.5596
 53 0.5665
 54 0.5626
 55 0.5687
 56 0.5625
 57 0.567
 58 0.5702
 59 0.5744
 60 0.5609
 61 0.5781
 62 0.5691
 63 0.572
 64 0.5696
 65 0.5706
 66 0.5677
 67 0.5727
 68 0.5755
 69 0.5646
 70 0.566
 71 0.5745
 72 0.5754
 73 0.5684
 74 0.5697
 75 0.5758
 76 0.5789
 77 0.5666
 78 0.5661
 79 0.5693
 80 0.5764
 81 0.5718
 82 0.5747
 83 0.5644
 84 0.5785
 85 0.5691
 86 0.5603
 87 0.5729
 88 0.5756
 89 0.57
 90 0.5699
 91 0.5742
 92 0.5729
 93 0.5758
 94 0.5705
 95 0.5751
 96 0.5607
 97 0.5742
 98 0.5759
 99 0.5684
 100 0.5708
 101 0.5937
 102 0.5936
 103 0.5971
 104 0.5908
 105 0.5948
 106 0.5942
 107 0.594
 108 0.594
 109 0.5942
 110 0.5936
 111 0.5958
 112 0.5955
 113 0.5936
 114 0.5951
 115 0.5955
 116 0.5923
 117 0.5963
 118 0.595
 119 0.5943
 120 0.5934
 121 0.5918
 122 0.5941
 123 0.5951
 124 0.5931
 125 0.597
 126 0.5922
 127 0.5958
 128 0.593
 129 0.5923
 130 0.5915
 131 0.5918
 132 0.591
 133 0.5903
 134 0.5914
 135 0.5917
 136 0.5914
 137 0.5905
 138 0.5913
 139 0.5912
 140 0.5909
 141 0.5908
 142 0.591
 143 0.5903
 144 0.5908
 145 0.591
 146 0.592
 147 0.5898
 148 0.5891
 149 0.5887
 150 0.5902
 151 0.5915
 152 0.5915
 153 0.5912
 154 0.5889
 155 0.5894
 156 0.5903
 157 0.5904
 158 0.59
 159 0.589
 160 0.5885
 161 0.5904
 162 0.5902
 163 0.5898
 164 0.5876
 165 0.5905
 166 0.5898
 167 0.5866
 168 0.5878
 169 0.5895
 170 0.5887
 171 0.5899
 172 0.5883
 173 0.5873
 174 0.5895
 175 0.5876
 176 0.5868
 177 0.587
 178 0.5872
 179 0.5873
 180 0.5868
 181 0.5883
 182 0.5854
 183 0.5858
 184 0.5883
 185 0.587
 186 0.5896
 187 0.5879
 188 0.5884
 189 0.5864
 190 0.5865
 191 0.5855
 192 0.5867
 193 0.5863
 194 0.5855
 195 0.5863
 196 0.5859
 197 0.5876
 198 0.5869
 199 0.5869
 200 0.5868


==> FI-CF100-sto-TT.dat <==
 x y-test
 0 0.00938
 1 0.12411
 2 0.18995
 3 0.23663
 4 0.28589
 5 0.32183
 6 0.36166
 7 0.38614
 8 0.40455
 9 0.42132
 10 0.43812
 11 0.45458
 12 0.4676
 13 0.47738
 14 0.48465
 15 0.49305
 16 0.50123
 17 0.50877
 18 0.51637
 19 0.51662
 20 0.52411
 21 0.53013
 22 0.53189
 23 0.53945
 24 0.53753
 25 0.54387
 26 0.54303
 27 0.54583
 28 0.54908
 29 0.55571
 30 0.55887
 31 0.55965
 32 0.56223
 33 0.56346
 34 0.56624
 35 0.56617
 36 0.57061
 37 0.56639
 38 0.57109
 39 0.57148
 40 0.57808
 41 0.57456
 42 0.57434
 43 0.57675
 44 0.57581
 45 0.57963
 46 0.58054
 47 0.57971
 48 0.58259
 49 0.58245
 50 0.58136
 51 0.58166
 52 0.58156
 53 0.58404
 54 0.58524
 55 0.5848
 56 0.58218
 57 0.58673
 58 0.58512
 59 0.58698
 60 0.58476
 61 0.586
 62 0.58364
 63 0.58523
 64 0.58501
 65 0.58773
 66 0.58846
 67 0.58707
 68 0.5882
 69 0.58734
 70 0.58787
 71 0.58722
 72 0.58956
 73 0.58803
 74 0.58798
 75 0.59121
 76 0.59175
 77 0.58861
 78 0.59065
 79 0.5879
 80 0.58983
 81 0.59076
 82 0.59032
 83 0.5903
 84 0.5915
 85 0.58848
 86 0.58869
 87 0.58925
 88 0.59148
 89 0.58875
 90 0.58756
 91 0.5911
 92 0.58678
 93 0.5904
 94 0.59015
 95 0.59004
 96 0.58661
 97 0.58982
 98 0.58858
 99 0.59009
 100 0.58782
 101 0.60678
 102 0.6083
 103 0.60961
 104 0.60881
 105 0.6094
 106 0.60822
 107 0.60763
 108 0.60915
 109 0.60942
 110 0.60935
 111 0.60962
 112 0.60924
 113 0.60896
 114 0.6091
 115 0.60889
 116 0.60805
 117 0.60838
 118 0.60896
 119 0.60842
 120 0.6085
 121 0.60797
 122 0.60808
 123 0.60784
 124 0.60798
 125 0.6083
 126 0.60673
 127 0.60759
 128 0.60702
 129 0.60698
 130 0.60596
 131 0.60574
 132 0.60592
 133 0.60589
 134 0.60564
 135 0.60565
 136 0.60599
 137 0.60564
 138 0.60651
 139 0.6056
 140 0.60556
 141 0.60542
 142 0.60564
 143 0.6054
 144 0.60461
 145 0.60538
 146 0.60552
 147 0.60482
 148 0.60557
 149 0.60407
 150 0.60443
 151 0.60417
 152 0.60469
 153 0.60358
 154 0.60383
 155 0.60407
 156 0.60389
 157 0.60394
 158 0.60391
 159 0.60373
 160 0.60372
 161 0.60423
 162 0.60266
 163 0.60324
 164 0.60325
 165 0.60281
 166 0.60286
 167 0.60177
 168 0.6022
 169 0.60298
 170 0.60205
 171 0.60216
 172 0.6018
 173 0.6024
 174 0.60206
 175 0.60156
 176 0.60226
 177 0.6016
 178 0.60179
 179 0.60181
 180 0.60153
 181 0.6023
 182 0.60095
 183 0.60136
 184 0.60187
 185 0.60187
 186 0.60204
 187 0.60084
 188 0.60136
 189 0.60177
 190 0.60112
 191 0.60132
 192 0.60079
 193 0.6011
 194 0.60062
 195 0.60113
 196 0.60106
 197 0.60063
 198 0.60151
 199 0.60116
 200 0.60095


==> FI-flat.dat <==
 x y
 0 0
 1 0
 2 0
 3 0
 4 0
 5 0
 6 0
 7 0
 8 0
 9 0
 10 0
 11 0
 12 0
 13 0
 14 0
 15 0
 16 0
 17 0
 18 0
 19 0
 20 0
 21 0
 22 0
 23 0
 24 0
 25 0
 26 0
 27 0
 28 0
 29 0
 30 0
 31 0
 32 0
 33 0
 34 0
 35 0
 36 0
 37 0
 38 0
 39 0
 40 0
 41 0
 42 0
 43 0
 44 0
 45 0
 46 0
 47 0
 48 0
 49 0
 50 0
 51 0
 52 0
 53 0
 54 0
 55 0
 56 0
 57 0
 58 0
 59 0
 60 0
 61 0
 62 0
 63 0
 64 0
 65 0
 66 0
 67 0
 68 0
 69 0
 70 0
 71 0
 72 0
 73 0
 74 0
 75 0
 76 0
 77 0
 78 0
 79 0
 80 0
 81 0
 82 0
 83 0
 84 0
 85 0
 86 0
 87 0
 88 0
 89 0
 90 0
 91 0
 92 0
 93 0
 94 0
 95 0
 96 0
 97 0
 98 0
 99 0
 100 0 

